Reduced-Space Interior Point Methods in Power Grid Problems

Due to critical environmental issues, the power systems have to accommodate a significant level of penetration of renewable generation which requires smart approaches to the power grid control. Associated optimal control problems are large-scale nonlinear optimization problems with up to hundreds of millions of variables and constraints. The interior point methods become computationally intractable, mainly due to the solution of large linear systems. This document addresses the computational bottlenecks of the interior point method during the solution of the security constrained optimal power flow problems by applying reduced space quasi-Newton IPM, which could utilize high-performance computers due to the inherent parallelism in the adjoint method. Reduced space IPM approach and the adjoint method is a novel approach when it comes to solving the (security constrained) optimal power flow problems. These were previously used in the PDE-constrained optimization. The presented methodology is suitable for high-performance architectures due to inherent parallelism in the adjoint method during the gradient evaluation, since the individual contingency scenarios are modeled by independent set of the constraints. Preliminary evaluation of the performance and convergence is performed to study the reduced space approach.

==> data/benchmarks.dat <==
Case            NC     Vars       Constr      Nrows
PEGASE1354     4096 11096582    27402240    54809094
PEGASE9241      512  9466184    25896960    51797320

==> data/cases.dat <==
Name                Buses       Branches       Generators
IEEE118               118            186               54
PEGASE1354           1354           1991              260
PEGASE2869           2869           4582              510
PEGASE9241           9241          16049             1445
ACTIVSg10k          10000          12706             1937
PEGASE13659         13659          20467             4092

==> data/convergence.dat <==
Tolerance Iterations Objective BusPF BranchPF Bounds
1e-0 71  7.4097329617089403e+04 5.1813525539596839e-03 0.0000000000000000e+00 0
1e-1 72  7.4096315216626725e+04 4.1657893206559216e-04 0.0000000000000000e+00 0
1e-2 93  7.4072815770250250e+04 8.6878767545650604e-06 0.0000000000000000e+00 0 
1e-3 93  7.4072815770250250e+04 8.6878767545650604e-06 0.0000000000000000e+00 0 
1e-4 117 7.4072728402265842e+04 6.8344046860513430e-05 0.0000000000000000e+00 0 
1e-5 120 7.4072728351432073e+04 5.9594770354897547e-05 0.0000000000000000e+00 0 
1e-6 129 7.4072728303769574e+04 6.1745278873412480e-05 6.7091789901496668e-09 0 
1e-7 138 7.4072728302585456e+04 6.2929761610711855e-05 9.9548600474008708e-09 0 
1e-8 157 7.4072728302580508e+04 6.2929763778839782e-05 9.9548813636829436e-09 0 
1e-9 296 7.4072728302577510e+04 6.2929763414852445e-05 9.9549524179565196e-09 0 
1e-10 296 7.4072728302577510e+04 6.2929763414852445e-05 9.9549524179565196e-09 0 

==> data/res118augelim.dat <==
idx matrix res rhs relres
  1 000-01 3.7134e-10 7.7427e+02 4.7960e-13
  2 000-02 4.9476e-21 3.0076e-08 1.6450e-13
  3 001-01 1.1511e-20 1.1371e-07 1.0123e-13
  4 002-01 3.8820e-17 1.8176e-06 2.1358e-11
  5 003-01 3.7568e-20 3.6333e-08 1.0340e-12
  6 004-01 1.8298e-19 7.5469e-08 2.4245e-12
  7 005-01 1.0879e-16 5.4309e-06 2.0032e-11
  8 006-01 2.9381e-19 1.4952e-07 1.9650e-12
  9 007-01 1.3783e-20 1.5978e-08 8.6267e-13
 10 008-01 1.1110e-19 8.5066e-08 1.3061e-12
 11 009-01 1.2272e-18 1.7831e-07 6.8823e-12
 12 010-01 1.9203e-19 2.7597e-08 6.9583e-12
 13 011-01 9.1491e-18 4.3163e-07 2.1197e-11
 14 012-01 1.6700e-20 2.0843e-08 8.0124e-13
 15 013-01 4.2222e-18 8.5588e-08 4.9332e-11
 16 014-01 5.8307e-14 2.7501e-05 2.1202e-09
 17 015-01 1.1643e-13 1.6390e-05 7.1037e-09
 18 016-01 1.3236e-14 4.4521e-06 2.9729e-09
 19 017-01 2.6883e-12 4.9871e-05 5.3906e-08
 20 018-01 3.1192e-11 5.9307e-04 5.2593e-08
 21 019-01 4.9141e-13 3.9376e-05 1.2480e-08
 22 020-01 1.7529e-13 4.0081e-05 4.3735e-09
 23 021-01 1.8288e-14 5.7287e-06 3.1923e-09
 24 022-01 2.7167e-14 5.0719e-06 5.3563e-09
 25 023-01 2.2524e-12 7.5912e-06 2.9672e-07
 26 024-01 3.3853e-14 7.2365e-07 4.6780e-08
 27 025-01 2.5019e-14 8.7976e-07 2.8438e-08
 28 026-01 1.3530e-14 5.2499e-07 2.5772e-08
 29 027-01 2.1348e-15 1.6004e-07 1.3339e-08
 30 028-01 3.2899e-16 3.5241e-08 9.3355e-09
 31 029-01 8.2634e-16 7.0342e-08 1.1748e-08
 32 030-01 6.5685e-17 2.6856e-08 2.4458e-09
 33 031-01 2.0377e-15 8.6267e-08 2.3621e-08
 34 032-01 8.9732e-16 2.8766e-07 3.1194e-09
 35 033-01 3.0820e-15 1.9706e-07 1.5640e-08
 36 034-01 7.5716e-15 1.9886e-07 3.8075e-08
 37 035-01 1.3569e-15 1.3451e-07 1.0087e-08
 38 036-01 1.3873e-15 4.9237e-06 2.8177e-10
 39 037-01 1.0062e-14 1.5399e-06 6.5341e-09
 40 038-01 1.4707e-14 1.3043e-06 1.1276e-08
 41 039-01 3.2072e-13 2.7354e-06 1.1725e-07
 42 040-01 3.3729e-14 1.1621e-06 2.9023e-08
 43 041-01 6.3512e-15 1.4401e-07 4.4102e-08
 44 042-01 4.1225e-14 2.7001e-07 1.5268e-07
 45 043-01 1.4031e-14 2.1880e-07 6.4124e-08
 46 044-01 5.5007e-16 3.7622e-07 1.4621e-09
 47 045-01 1.4315e-13 3.2882e-07 4.3536e-07
 48 046-01 1.0091e-12 8.4953e-07 1.1879e-06
 49 047-01 2.9063e-13 1.6134e-07 1.8013e-06
 50 048-01 1.2088e-12 3.0234e-07 3.9982e-06
 51 049-01 1.1425e-11 5.5622e-07 2.0540e-05
 52 050-01 1.4253e-11 4.5481e-07 3.1339e-05


==> data/res118augelim8.dat <==
idx matrix res rhs relres
  1 000-01 3.7134e-10 7.7427e+02 4.7960e-13
  2 000-02 4.9476e-21 3.0076e-08 1.6450e-13
  3 001-01 1.1511e-20 1.1371e-07 1.0123e-13
  4 002-01 3.8820e-17 1.8176e-06 2.1358e-11
  5 003-01 3.7568e-20 3.6333e-08 1.0340e-12
  6 004-01 1.8298e-19 7.5469e-08 2.4245e-12
  7 005-01 1.0879e-16 5.4309e-06 2.0032e-11
  8 006-01 2.9381e-19 1.4952e-07 1.9650e-12
  9 007-01 1.3783e-20 1.5978e-08 8.6267e-13
 10 008-01 1.1110e-19 8.5066e-08 1.3061e-12
 11 009-01 1.2272e-18 1.7831e-07 6.8823e-12
 12 010-01 1.9203e-19 2.7597e-08 6.9583e-12
 13 011-01 9.1491e-18 4.3163e-07 2.1197e-11
 14 012-01 1.6700e-20 2.0843e-08 8.0124e-13
 15 013-01 4.2222e-18 8.5588e-08 4.9332e-11
 16 014-01 5.8307e-14 2.7501e-05 2.1202e-09
 17 015-01 1.1643e-13 1.6390e-05 7.1037e-09
 18 016-01 1.3236e-14 4.4521e-06 2.9729e-09
 19 017-01 2.6883e-12 4.9871e-05 5.3906e-08
 20 018-01 3.1192e-11 5.9307e-04 5.2593e-08
 21 019-01 4.9141e-13 3.9376e-05 1.2480e-08
 22 020-01 1.7529e-13 4.0081e-05 4.3735e-09
 23 021-01 1.8288e-14 5.7287e-06 3.1923e-09
 24 022-01 2.7167e-14 5.0719e-06 5.3563e-09
 25 023-01 2.2524e-12 7.5912e-06 2.9672e-07
 26 024-01 3.3853e-14 7.2365e-07 4.6780e-08
 27 025-01 2.5019e-14 8.7976e-07 2.8438e-08
 28 026-01 1.3530e-14 5.2499e-07 2.5772e-08
 29 027-01 2.1348e-15 1.6004e-07 1.3339e-08
 30 028-01 3.2899e-16 3.5241e-08 9.3355e-09
 31 029-01 8.2634e-16 7.0342e-08 1.1748e-08
 32 030-01 6.5685e-17 2.6856e-08 2.4458e-09
 33 031-01 2.0377e-15 8.6267e-08 2.3621e-08
 34 032-01 8.9732e-16 2.8766e-07 3.1194e-09
 35 033-01 3.0820e-15 1.9706e-07 1.5640e-08
 36 034-01 7.5716e-15 1.9886e-07 3.8075e-08
 37 035-01 1.3569e-15 1.3451e-07 1.0087e-08
 38 036-01 1.3873e-15 4.9237e-06 2.8177e-10
 39 037-01 1.0062e-14 1.5399e-06 6.5341e-09
 40 038-01 1.4707e-14 1.3043e-06 1.1276e-08
 41 039-01 3.2072e-13 2.7354e-06 1.1725e-07
 42 040-01 3.3729e-14 1.1621e-06 2.9023e-08
 43 041-01 6.3512e-15 1.4401e-07 4.4102e-08
 44 042-01 4.1225e-14 2.7001e-07 1.5268e-07
 45 043-01 1.4031e-14 2.1880e-07 6.4124e-08
 46 044-01 5.5007e-16 3.7622e-07 1.4621e-09
 47 045-01 1.4315e-13 3.2882e-07 4.3536e-07
 48 046-01 1.0091e-12 8.4953e-07 1.1879e-06
 49 047-01 2.9063e-13 1.6134e-07 1.8013e-06
 50 048-01 1.2088e-12 3.0234e-07 3.9982e-06
 51 049-01 1.1425e-11 5.5622e-07 2.0540e-05
 52 050-01 1.4253e-11 4.5481e-07 3.1339e-05


==> data/res118augnoelim.dat <==
idx matrix res rhs relres directRES directRHS directRELRES
  1 000-01 6.7969e-10 7.7427e+02 8.7784e-13 7.6815e-09 7.7427e+02 9.9209e-12
  2 000-02 9.4423e-21 3.0076e-08 3.1395e-13 9.3930e-20 3.0076e-08 3.1231e-12
  3 001-01 1.8697e-20 1.1371e-07 1.6443e-13 1.7511e-19 1.1371e-07 1.5400e-12
  4 002-01 1.4513e-16 1.8176e-06 7.9845e-11 1.3476e-18 1.8176e-06 7.4139e-13
  5 003-01 5.9356e-20 3.6333e-08 1.6337e-12 6.0681e-20 3.6333e-08 1.6701e-12
  6 004-01 2.4119e-19 7.5469e-08 3.1959e-12 2.4872e-20 7.5469e-08 3.2957e-13
  7 005-01 8.1153e-18 5.4309e-06 1.4943e-12 1.7466e-19 5.4309e-06 3.2161e-14
  8 006-01 5.7556e-19 1.4952e-07 3.8493e-12 2.6070e-20 1.4952e-07 1.7435e-13
  9 007-01 1.8685e-20 1.5978e-08 1.1695e-12 4.9254e-21 1.5978e-08 3.0827e-13
 10 008-01 6.6620e-20 8.5066e-08 7.8315e-13 1.1674e-20 8.5066e-08 1.3724e-13
 11 009-01 9.1104e-19 1.7831e-07 5.1094e-12 1.8020e-20 1.7831e-07 1.0106e-13
 12 010-01 7.2395e-20 2.7597e-08 2.6233e-12 1.0142e-20 2.7597e-08 3.6752e-13
 13 011-01 3.9980e-18 4.3163e-07 9.2626e-12 3.0430e-20 4.3163e-07 7.0501e-14
 14 012-01 1.9745e-20 2.0843e-08 9.4734e-13 1.4096e-20 2.0843e-08 6.7629e-13
 15 013-01 3.8296e-18 8.5588e-08 4.4745e-11 2.0760e-20 8.5588e-08 2.4256e-13
 16 014-01 1.2033e-13 2.7501e-05 4.3755e-09 1.8407e-17 2.7501e-05 6.6933e-13
 17 015-01 4.2713e-13 1.6390e-05 2.6061e-08 1.1466e-18 1.6390e-05 6.9961e-14
 18 016-01 3.3575e-15 4.4521e-06 7.5413e-10 8.5282e-19 4.4521e-06 1.9155e-13
 19 017-01 3.2612e-14 4.9871e-05 6.5393e-10 3.2827e-18 4.9871e-05 6.5824e-14
 20 018-01 5.2460e-11 5.9307e-04 8.8455e-08 1.0420e-16 5.9307e-04 1.7570e-13
 21 019-01 5.6029e-13 3.9376e-05 1.4229e-08 3.8468e-17 3.9376e-05 9.7695e-13
 22 020-01 5.2853e-13 4.0081e-05 1.3187e-08 1.7924e-16 4.0081e-05 4.4719e-12
 23 021-01 4.1469e-14 5.7287e-06 7.2388e-09 3.7108e-16 5.7287e-06 6.4775e-11
 24 022-01 2.2326e-14 5.0719e-06 4.4019e-09 6.9899e-18 5.0719e-06 1.3782e-12
 25 023-01 8.2596e-14 7.5912e-06 1.0880e-08 7.6871e-17 7.5912e-06 1.0126e-11
 26 024-01 3.4390e-14 7.2365e-07 4.7523e-08 1.3486e-18 7.2365e-07 1.8635e-12
 27 025-01 1.1255e-13 8.7976e-07 1.2793e-07 9.8665e-19 8.7976e-07 1.1215e-12
 28 026-01 4.3441e-15 5.2499e-07 8.2748e-09 1.8645e-19 5.2499e-07 3.5515e-13
 29 027-01 4.2299e-15 1.6004e-07 2.6431e-08 5.1360e-20 1.6004e-07 3.2093e-13
 30 028-01 2.1223e-15 3.5241e-08 6.0222e-08 3.8832e-20 3.5241e-08 1.1019e-12
 31 029-01 8.3870e-16 7.0342e-08 1.1923e-08 2.4026e-20 7.0342e-08 3.4156e-13
 32 030-01 1.0349e-15 2.6856e-08 3.8534e-08 2.2198e-20 2.6856e-08 8.2656e-13
 33 031-01 9.2672e-17 8.6267e-08 1.0742e-09 2.2727e-19 8.6267e-08 2.6345e-12
 34 032-01 1.1528e-15 2.8766e-07 4.0076e-09 1.4018e-18 2.8766e-07 4.8731e-12
 35 033-01 2.0574e-15 1.9706e-07 1.0440e-08 4.0051e-18 1.9706e-07 2.0324e-11
 36 034-01 2.5008e-15 1.9886e-07 1.2576e-08 6.3080e-19 1.9886e-07 3.1721e-12
 37 035-01 7.0589e-16 1.3451e-07 5.2479e-09 4.0502e-21 1.3451e-07 3.0111e-14
 38 036-01 1.2099e-14 4.9237e-06 2.4574e-09 3.9746e-19 4.9237e-06 8.0725e-14
 39 037-01 3.3755e-14 1.5399e-06 2.1920e-08 1.1784e-18 1.5399e-06 7.6527e-13
 40 038-01 7.3264e-15 1.3043e-06 5.6173e-09 1.4921e-19 1.3043e-06 1.1440e-13
 41 039-01 1.1799e-13 2.7354e-06 4.3135e-08 7.3496e-18 2.7354e-06 2.6869e-12
 42 040-01 1.3019e-14 1.1621e-06 1.1202e-08 1.7487e-18 1.1621e-06 1.5047e-12
 43 041-01 5.2463e-16 1.4401e-07 3.6430e-09 7.6833e-20 1.4401e-07 5.3352e-13
 44 042-01 2.3249e-15 2.7001e-07 8.6107e-09 5.2693e-20 2.7001e-07 1.9516e-13
 45 043-01 1.4811e-15 2.1880e-07 6.7689e-09 9.6904e-20 2.1880e-07 4.4288e-13
 46 044-01 2.4744e-16 3.7622e-07 6.5771e-10 2.0936e-19 3.7622e-07 5.5650e-13
 47 045-01 6.3130e-15 3.2882e-07 1.9199e-08 2.4131e-17 3.2882e-07 7.3386e-11
 48 046-01 1.0223e-13 8.4953e-07 1.2034e-07 1.6428e-15 8.4953e-07 1.9337e-09
 49 047-01 6.4386e-14 1.6134e-07 3.9907e-07 1.6601e-16 1.6134e-07 1.0289e-09
 50 048-01 2.4646e-13 3.0234e-07 8.1518e-07 3.4871e-16 3.0234e-07 1.1534e-09
 51 049-01 1.0566e-12 5.5622e-07 1.8997e-06 1.6918e-14 5.5622e-07 3.0415e-08
 52 050-01 1.9948e-11 4.5481e-07 4.3861e-05 6.2775e-16 4.5481e-07 1.3802e-09


==> data/res1354augelim.dat <==
idx matrix res rhs relres
  1 000-01 1.7274e-07 1.7315e+03 9.9763e-11
  2 000-03 4.8044e+08 2.6318e+15 1.8255e-07
  3 000-04 2.9897e-04 7.6314e+03 3.9176e-08
  4 001-01 8.8429e-12 2.1774e-03 4.0612e-09
  5 002-01 1.2429e-12 4.5798e-04 2.7139e-09
  6 003-01 1.0273e-11 1.8976e-03 5.4136e-09
  7 004-01 2.0057e-12 4.9189e-04 4.0776e-09
  8 005-01 4.2648e-13 2.7940e-04 1.5265e-09
  9 006-01 3.6695e-14 1.2380e-04 2.9640e-10
 10 007-01 1.7850e-14 2.2938e-05 7.7816e-10
 11 008-01 7.9670e-15 2.8003e-05 2.8450e-10
 12 009-01 1.2644e-15 1.9181e-06 6.5920e-10
 13 010-01 5.9918e-15 1.6241e-06 3.6893e-09
 14 011-01 9.0526e-15 3.8262e-06 2.3660e-09
 15 012-01 7.8397e-15 1.9298e-06 4.0624e-09
 16 013-01 1.6210e-15 1.2721e-06 1.2743e-09
 17 014-01 1.2903e-15 6.7550e-07 1.9101e-09
 18 015-01 2.6816e-15 1.3121e-06 2.0438e-09
 19 016-01 2.3902e-15 7.0391e-07 3.3956e-09
 20 017-01 1.1898e-15 5.2377e-07 2.2717e-09
 21 018-01 2.5742e-15 9.5027e-07 2.7090e-09
 22 019-01 2.3519e-16 4.1992e-07 5.6007e-10
 23 020-01 3.7217e-16 2.7308e-07 1.3629e-09
 24 021-01 2.0389e-16 2.7934e-07 7.2990e-10
 25 022-01 2.1417e-16 2.0511e-07 1.0442e-09
 26 023-01 1.9947e-16 1.8878e-07 1.0566e-09
 27 024-01 3.2282e-18 1.1821e-07 2.7309e-11
 28 025-01 2.9788e-17 7.6364e-08 3.9008e-10
 29 026-01 1.9264e-16 6.5262e-08 2.9518e-09
 30 027-01 1.5817e-16 6.0876e-08 2.5982e-09
 31 028-01 8.5895e-17 7.8178e-08 1.0987e-09
 32 029-01 4.6314e-16 5.1115e-08 9.0607e-09
 33 030-01 8.3528e-16 4.6823e-08 1.7839e-08
 34 031-01 1.1316e-16 5.8758e-08 1.9259e-09
 35 032-01 2.7072e-16 4.2557e-08 6.3613e-09
 36 033-01 9.6453e-16 5.5801e-08 1.7285e-08
 37 034-01 6.4904e-16 4.8706e-08 1.3326e-08
 38 035-01 1.4117e-15 5.1084e-08 2.7636e-08
 39 036-01 5.7980e-15 5.0274e-08 1.1533e-07
 40 037-01 4.0006e-15 8.0079e-08 4.9958e-08
 41 038-01 2.3573e-14 1.2041e-07 1.9577e-07
 42 039-01 4.9667e-16 2.6039e-08 1.9074e-08
 43 040-01 9.5726e-16 3.5528e-08 2.6944e-08
 44 041-01 4.7062e-16 1.5961e-08 2.9485e-08
 45 042-01 3.6511e-14 8.9779e-06 4.0668e-09
 46 043-01 2.2937e-14 3.5902e-06 6.3887e-09
 47 044-01 1.0876e-14 6.1423e-06 1.7707e-09
 48 045-01 1.3296e-14 4.5771e-06 2.9050e-09
 49 046-01 9.6518e-15 2.1609e-06 4.4665e-09
 50 047-01 3.6456e-15 1.8678e-06 1.9519e-09
 51 048-01 1.3469e-16 1.1253e-06 1.1969e-10
 52 049-01 4.4992e-17 4.0283e-07 1.1169e-10
 53 050-01 1.3565e-16 6.3933e-07 2.1218e-10
 54 051-01 4.3699e-16 1.3623e-06 3.2078e-10
 55 052-01 1.8306e-15 2.3443e-06 7.8089e-10
 56 053-01 5.7067e-16 8.5159e-07 6.7012e-10
 57 054-01 4.5983e-16 2.3931e-06 1.9215e-10
 58 055-01 1.4725e-15 2.5561e-06 5.7609e-10
 59 056-01 1.8996e-15 1.1626e-06 1.6339e-09
 60 057-01 1.3102e-16 2.9534e-06 4.4364e-11
 61 058-01 1.8419e-15 3.5085e-06 5.2499e-10
 62 059-01 1.5345e-15 1.3844e-06 1.1085e-09
 63 060-01 9.7048e-15 2.4879e-06 3.9008e-09
 64 061-01 3.7233e-15 1.9415e-06 1.9177e-09
 65 062-01 5.4023e-16 5.1462e-07 1.0498e-09
 66 063-01 9.1837e-16 2.6595e-07 3.4532e-09
 67 064-01 5.2450e-17 2.3905e-08 2.1941e-09
 68 065-01 9.5832e-18 1.6770e-08 5.7145e-10
 69 066-01 9.5463e-16 7.7023e-07 1.2394e-09
 70 067-02 2.6567e-18 2.9020e-09 9.1547e-10
 71 068-01 2.4373e-18 1.2719e-09 1.9162e-09
 72 069-01 7.6097e-20 7.4705e-10 1.0186e-10
 73 070-01 3.0774e-19 6.2665e-10 4.9110e-10
 74 071-01 5.4920e-19 1.1762e-09 4.6693e-10
 75 072-01 1.2045e-19 5.4992e-10 2.1903e-10
 76 073-01 9.1104e-19 4.3864e-10 2.0769e-09
 77 074-01 3.5454e-19 2.9120e-10 1.2175e-09
 78 075-01 5.6397e-20 2.3081e-10 2.4434e-10
 79 076-01 8.5661e-21 1.5546e-10 5.5101e-11
 80 077-01 3.4580e-21 7.1970e-11 4.8048e-11
 81 078-01 5.1437e-21 7.8803e-11 6.5272e-11
 82 079-01 5.5899e-21 4.0565e-11 1.3780e-10
 83 080-01 1.9802e-20 7.7258e-11 2.5631e-10
 84 081-01 6.0754e-21 1.2037e-10 5.0474e-11
 85 082-01 5.6329e-20 1.0222e-10 5.5106e-10
 86 083-01 9.0815e-21 6.2007e-11 1.4646e-10
 87 084-01 1.2402e-18 8.2206e-11 1.5087e-08
 88 085-01 1.0262e-19 6.3622e-11 1.6130e-09
 89 086-01 5.3253e-20 3.3786e-11 1.5762e-09
 90 087-01 1.5343e-20 2.4990e-11 6.1396e-10
 91 088-01 2.5853e-20 4.9116e-11 5.2638e-10
 92 089-01 2.1489e-20 3.2224e-11 6.6688e-10
 93 090-01 4.7033e-20 1.8776e-11 2.5050e-09
 94 091-01 9.3596e-21 5.9912e-11 1.5622e-10
 95 092-01 4.3618e-20 2.3789e-11 1.8335e-09
 96 093-01 6.6871e-21 1.6878e-11 3.9621e-10


==> data/res1354augelim8.dat <==
idx matrix res rhs relres
  1 000-01 1.7274e-07 1.7315e+03 9.9763e-11
  2 000-03 4.8044e+08 2.6318e+15 1.8255e-07
  3 000-04 2.9897e-04 7.6314e+03 3.9176e-08
  4 001-01 8.8429e-12 2.1774e-03 4.0612e-09
  5 002-01 1.2429e-12 4.5798e-04 2.7139e-09
  6 003-01 1.0273e-11 1.8976e-03 5.4136e-09
  7 004-01 2.0057e-12 4.9189e-04 4.0776e-09
  8 005-01 4.2648e-13 2.7940e-04 1.5265e-09
  9 006-01 3.6695e-14 1.2380e-04 2.9640e-10
 10 007-01 1.7850e-14 2.2938e-05 7.7816e-10
 11 008-01 7.9670e-15 2.8003e-05 2.8450e-10
 12 009-01 1.2644e-15 1.9181e-06 6.5920e-10
 13 010-01 5.9918e-15 1.6241e-06 3.6893e-09
 14 011-01 9.0526e-15 3.8262e-06 2.3660e-09
 15 012-01 7.8397e-15 1.9298e-06 4.0624e-09
 16 013-01 1.6210e-15 1.2721e-06 1.2743e-09
 17 014-01 1.2903e-15 6.7550e-07 1.9101e-09
 18 015-01 5.3762e-16 1.3121e-06 4.0975e-10
 19 016-01 2.9144e-15 7.0391e-07 4.1403e-09
 20 017-01 1.0587e-16 5.2377e-07 2.0214e-10
 21 018-01 9.2229e-16 9.5027e-07 9.7055e-10
 22 019-01 6.9936e-16 4.1992e-07 1.6654e-09
 23 020-01 2.0819e-16 2.7308e-07 7.6236e-10
 24 021-01 3.2305e-16 2.7934e-07 1.1565e-09
 25 022-01 2.1680e-16 2.0511e-07 1.0570e-09
 26 023-01 1.6026e-16 1.8878e-07 8.4892e-10
 27 024-01 6.4644e-18 1.1821e-07 5.4686e-11
 28 025-01 1.2030e-17 7.6364e-08 1.5754e-10
 29 026-01 6.5479e-17 6.5262e-08 1.0033e-09
 30 027-01 3.6114e-16 6.0876e-08 5.9324e-09
 31 028-01 2.6509e-17 7.8178e-08 3.3908e-10
 32 029-01 9.7870e-17 5.1115e-08 1.9147e-09
 33 030-01 1.8856e-15 4.6823e-08 4.0270e-08
 34 031-01 1.0131e-16 5.8758e-08 1.7242e-09
 35 032-01 6.9040e-17 4.2557e-08 1.6223e-09
 36 033-01 3.1442e-16 5.5801e-08 5.6347e-09
 37 034-01 1.0385e-15 4.8706e-08 2.1321e-08
 38 035-01 1.1057e-15 5.1084e-08 2.1645e-08
 39 036-01 4.8164e-15 5.0274e-08 9.5805e-08
 40 037-01 2.4613e-15 8.0079e-08 3.0736e-08
 41 038-01 8.2426e-15 1.2041e-07 6.8453e-08
 42 039-01 1.6684e-16 2.6039e-08 6.4072e-09
 43 040-01 6.0056e-16 3.5528e-08 1.6904e-08
 44 041-01 1.6076e-15 1.5961e-08 1.0072e-07
 45 042-01 3.4143e-14 8.9779e-06 3.8031e-09
 46 043-01 2.1175e-14 3.5902e-06 5.8980e-09
 47 044-01 8.2960e-15 6.1423e-06 1.3506e-09
 48 045-01 6.5623e-15 4.5771e-06 1.4337e-09
 49 046-01 2.7831e-15 2.1609e-06 1.2879e-09
 50 047-01 1.3154e-15 1.8678e-06 7.0426e-10
 51 048-01 1.5453e-16 1.1253e-06 1.3732e-10
 52 049-01 1.1074e-16 4.0283e-07 2.7490e-10
 53 050-01 1.6294e-16 6.3933e-07 2.5486e-10
 54 051-01 3.4800e-16 1.3623e-06 2.5545e-10
 55 052-01 6.3435e-16 2.3443e-06 2.7060e-10
 56 053-01 2.9718e-16 8.5159e-07 3.4897e-10
 57 054-01 9.0007e-16 2.3931e-06 3.7611e-10
 58 055-01 4.9650e-15 2.5561e-06 1.9424e-09
 59 056-01 1.4040e-15 1.1626e-06 1.2077e-09
 60 057-01 2.8504e-16 2.9534e-06 9.6515e-11
 61 058-01 1.6377e-16 3.5085e-06 4.6680e-11
 62 059-01 2.1417e-15 1.3844e-06 1.5471e-09
 63 060-01 1.0279e-14 2.4879e-06 4.1315e-09
 64 061-01 3.7638e-15 1.9415e-06 1.9386e-09
 65 062-01 7.3290e-16 5.1462e-07 1.4242e-09
 66 063-01 1.3739e-15 2.6595e-07 5.1660e-09
 67 064-01 3.3947e-17 2.3905e-08 1.4201e-09
 68 065-01 9.9783e-18 1.6770e-08 5.9501e-10
 69 066-01 3.8831e-15 7.7023e-07 5.0415e-09
 70 067-02 3.6596e-18 2.9020e-09 1.2610e-09
 71 068-01 7.5149e-19 1.2719e-09 5.9082e-10
 72 069-01 2.5320e-20 7.4705e-10 3.3893e-11
 73 070-01 3.3147e-19 6.2665e-10 5.2895e-10
 74 071-01 1.2300e-18 1.1762e-09 1.0457e-09
 75 072-01 3.4912e-19 5.4992e-10 6.3485e-10
 76 073-01 7.9806e-19 4.3864e-10 1.8194e-09
 77 074-01 1.7371e-19 2.9120e-10 5.9653e-10
 78 075-01 5.9461e-20 2.3081e-10 2.5762e-10
 79 076-01 1.0556e-20 1.5546e-10 6.7903e-11
 80 077-01 3.4787e-21 7.1970e-11 4.8335e-11
 81 078-01 4.3332e-21 7.8803e-11 5.4988e-11
 82 079-01 6.3389e-21 4.0565e-11 1.5627e-10
 83 080-01 2.2708e-20 7.7258e-11 2.9392e-10
 84 081-01 1.5246e-20 1.2037e-10 1.2666e-10
 85 082-01 1.1983e-19 1.0222e-10 1.1723e-09
 86 083-01 1.3099e-19 6.2007e-11 2.1125e-09
 87 084-01 1.0261e-18 8.2206e-11 1.2483e-08
 88 085-01 1.2709e-19 6.3622e-11 1.9976e-09
 89 086-01 4.4759e-20 3.3786e-11 1.3248e-09
 90 087-01 2.1974e-20 2.4990e-11 8.7934e-10
 91 088-01 2.4220e-19 4.9116e-11 4.9311e-09
 92 089-01 1.3831e-19 3.2224e-11 4.2921e-09
 93 090-01 5.2223e-20 1.8776e-11 2.7814e-09
 94 091-01 1.4769e-20 5.9912e-11 2.4651e-10
 95 092-01 1.7291e-20 2.3789e-11 7.2684e-10
 96 093-01 4.7657e-21 1.6878e-11 2.8236e-10


==> data/res1354augnoelim.dat <==
idx matrix res rhs relres directRES directRHS directRELRES
  1 000-01 5.6173e-07 1.7315e+03 3.2441e-10 1.7158e-06 1.7315e+03 9.9093e-10
  2 000-03 1.9924e+08 2.6318e+15 7.5708e-08 1.4652e+09 2.6318e+15 5.5674e-07
  3 000-04 1.8809e-04 7.6314e+03 2.4647e-08 2.4761e-03 7.6314e+03 3.2446e-07
  4 001-01 7.8803e-12 2.1774e-03 3.6191e-09 2.7989e-11 2.1774e-03 1.2854e-08
  5 002-01 4.4155e-13 4.5798e-04 9.6414e-10 2.2820e-12 4.5798e-04 4.9829e-09
  6 003-01 1.3748e-11 1.8976e-03 7.2450e-09 3.1244e-11 1.8976e-03 1.6465e-08
  7 004-01 2.1912e-12 4.9189e-04 4.4546e-09 2.6759e-12 4.9189e-04 5.4400e-09
  8 005-01 4.1680e-13 2.7940e-04 1.4918e-09 2.0091e-12 2.7940e-04 7.1910e-09
  9 006-01 2.4153e-14 1.2380e-04 1.9510e-10 1.6277e-13 1.2380e-04 1.3147e-09
 10 007-01 8.1328e-15 2.2938e-05 3.5455e-10 7.2160e-14 2.2938e-05 3.1459e-09
 11 008-01 9.1983e-15 2.8003e-05 3.2847e-10 2.2299e-14 2.8003e-05 7.9628e-10
 12 009-01 9.1579e-16 1.9181e-06 4.7744e-10 5.3465e-15 1.9181e-06 2.7874e-09
 13 010-01 5.8381e-15 1.6241e-06 3.5947e-09 2.0296e-14 1.6241e-06 1.2497e-08
 14 011-01 3.8114e-15 3.8262e-06 9.9613e-10 6.4455e-14 3.8262e-06 1.6846e-08
 15 012-01 6.2076e-15 1.9298e-06 3.2167e-09 2.5633e-14 1.9298e-06 1.3283e-08
 16 013-01 1.6097e-15 1.2721e-06 1.2655e-09 9.5613e-15 1.2721e-06 7.5164e-09
 17 014-01 1.1947e-15 6.7550e-07 1.7686e-09 2.3320e-15 6.7550e-07 3.4522e-09
 18 015-01 1.7348e-15 1.3121e-06 1.3222e-09 2.2367e-14 1.3121e-06 1.7047e-08
 19 016-01 3.3066e-15 7.0391e-07 4.6974e-09 1.2769e-14 7.0391e-07 1.8140e-08
 20 017-01 2.6705e-15 5.2377e-07 5.0986e-09 1.2109e-14 5.2377e-07 2.3120e-08
 21 018-01 2.0703e-15 9.5027e-07 2.1786e-09 1.3408e-14 9.5027e-07 1.4109e-08
 22 019-01 6.8788e-16 4.1992e-07 1.6381e-09 9.4970e-15 4.1992e-07 2.2616e-08
 23 020-01 3.2499e-16 2.7308e-07 1.1901e-09 1.2276e-15 2.7308e-07 4.4956e-09
 24 021-01 2.7823e-16 2.7934e-07 9.9604e-10 3.6554e-15 2.7934e-07 1.3086e-08
 25 022-01 9.4665e-17 2.0511e-07 4.6154e-10 9.2164e-16 2.0511e-07 4.4935e-09
 26 023-01 9.0588e-17 1.8878e-07 4.7986e-10 1.6976e-15 1.8878e-07 8.9925e-09
 27 024-01 1.4029e-17 1.1821e-07 1.1868e-10 8.3696e-19 1.1821e-07 7.0803e-12
 28 025-01 2.3051e-17 7.6364e-08 3.0186e-10 3.3166e-16 7.6364e-08 4.3431e-09
 29 026-01 1.5098e-16 6.5262e-08 2.3134e-09 1.5098e-16 6.5262e-08 2.3134e-09
 30 027-01 1.4524e-16 6.0876e-08 2.3859e-09 3.1194e-17 6.0876e-08 5.1242e-10
 31 028-01 2.0816e-16 7.8178e-08 2.6626e-09 6.9741e-17 7.8178e-08 8.9208e-10
 32 029-01 1.3317e-16 5.1115e-08 2.6053e-09 3.5864e-18 5.1115e-08 7.0163e-11
 33 030-01 3.9251e-16 4.6823e-08 8.3829e-09 9.4553e-19 4.6823e-08 2.0194e-11
 34 031-01 8.1528e-17 5.8758e-08 1.3875e-09 1.7512e-17 5.8758e-08 2.9804e-10
 35 032-01 1.8778e-16 4.2557e-08 4.4124e-09 5.7735e-18 4.2557e-08 1.3567e-10
 36 033-01 2.5094e-16 5.5801e-08 4.4970e-09 1.8579e-18 5.5801e-08 3.3295e-11
 37 034-01 2.4198e-15 4.8706e-08 4.9682e-08 5.7649e-18 4.8706e-08 1.1836e-10
 38 035-01 5.2038e-16 5.1084e-08 1.0187e-08 4.4705e-18 5.1084e-08 8.7514e-11
 39 036-01 3.4148e-15 5.0274e-08 6.7925e-08 3.4148e-15 5.0274e-08 6.7925e-08
 40 037-01 2.8162e-15 8.0079e-08 3.5168e-08 5.8795e-17 8.0079e-08 7.3421e-10
 41 038-01 1.4450e-15 1.2041e-07 1.2001e-08 1.2352e-17 1.2041e-07 1.0258e-10
 42 039-01 1.6051e-16 2.6039e-08 6.1643e-09 1.9835e-18 2.6039e-08 7.6173e-11
 43 040-01 1.0526e-15 3.5528e-08 2.9627e-08 5.9428e-18 3.5528e-08 1.6727e-10
 44 041-01 1.7530e-15 1.5961e-08 1.0983e-07 1.2339e-17 1.5961e-08 7.7302e-10
 45 042-01 1.6015e-13 8.9779e-06 1.7838e-08 1.0432e-15 8.9779e-06 1.1620e-10
 46 043-01 3.3605e-14 3.5902e-06 9.3601e-09 9.7911e-16 3.5902e-06 2.7272e-10
 47 044-01 1.5508e-14 6.1423e-06 2.5248e-09 7.3278e-16 6.1423e-06 1.1930e-10
 48 045-01 9.2636e-15 4.5771e-06 2.0239e-09 1.5614e-15 4.5771e-06 3.4114e-10
 49 046-01 2.1247e-15 2.1609e-06 9.8326e-10 3.2901e-16 2.1609e-06 1.5225e-10
 50 047-01 2.0781e-15 1.8678e-06 1.1126e-09 1.4215e-16 1.8678e-06 7.6108e-11
 51 048-01 1.2017e-15 1.1253e-06 1.0679e-09 6.8335e-16 1.1253e-06 6.0728e-10
 52 049-01 4.4865e-17 4.0283e-07 1.1137e-10 2.2148e-16 4.0283e-07 5.4981e-10
 53 050-01 1.1199e-16 6.3933e-07 1.7517e-10 9.2825e-16 6.3933e-07 1.4519e-09
 54 051-01 2.0358e-16 1.3623e-06 1.4944e-10 1.1186e-14 1.3623e-06 8.2115e-09
 55 052-01 1.8286e-15 2.3443e-06 7.8004e-10 8.5604e-15 2.3443e-06 3.6516e-09
 56 053-01 5.0242e-16 8.5159e-07 5.8998e-10 6.4270e-15 8.5159e-07 7.5471e-09
 57 054-01 8.5559e-16 2.3931e-06 3.5752e-10 8.5559e-16 2.3931e-06 3.5752e-10
 58 055-01 1.3293e-15 2.5561e-06 5.2007e-10 1.0195e-14 2.5561e-06 3.9886e-09
 59 056-01 8.8360e-16 1.1626e-06 7.6002e-10 3.8468e-14 1.1626e-06 3.3088e-08
 60 057-01 1.1806e-16 2.9534e-06 3.9975e-11 9.4869e-16 2.9534e-06 3.2123e-10
 61 058-01 2.3328e-15 3.5085e-06 6.6490e-10 2.3328e-15 3.5085e-06 6.6490e-10
 62 059-01 1.7843e-15 1.3844e-06 1.2889e-09 1.3412e-14 1.3844e-06 9.6886e-09
 63 060-01 1.5994e-14 2.4879e-06 6.4285e-09 2.8584e-14 2.4879e-06 1.1489e-08
 64 061-01 4.1159e-15 1.9415e-06 2.1199e-09 7.8159e-14 1.9415e-06 4.0256e-08
 65 062-01 1.1233e-15 5.1462e-07 2.1829e-09 1.8985e-15 5.1462e-07 3.6890e-09
 66 063-01 1.4114e-15 2.6595e-07 5.3070e-09 4.4591e-15 2.6595e-07 1.6767e-08
 67 064-01 3.1254e-17 2.3905e-08 1.3074e-09 5.1331e-16 2.3905e-08 2.1473e-08
 68 065-01 9.4130e-18 1.6770e-08 5.6130e-10 2.3714e-16 1.6770e-08 1.4141e-08
 69 066-01 4.3462e-15 7.7023e-07 5.6428e-09 2.2357e-14 7.7023e-07 2.9027e-08
 70 067-02 3.1634e-18 2.9020e-09 1.0901e-09 3.1634e-18 2.9020e-09 1.0901e-09
 71 068-01 4.5328e-19 1.2719e-09 3.5637e-10 3.5500e-18 1.2719e-09 2.7910e-09
 72 069-01 2.0522e-19 7.4705e-10 2.7471e-10 7.2016e-19 7.4705e-10 9.6401e-10
 73 070-01 4.8529e-19 6.2665e-10 7.7443e-10 3.0749e-18 6.2665e-10 4.9069e-09
 74 071-01 6.0738e-19 1.1762e-09 5.1639e-10 1.2779e-18 1.1762e-09 1.0864e-09
 75 072-01 1.8901e-19 5.4992e-10 3.4371e-10 2.5634e-18 5.4992e-10 4.6615e-09
 76 073-01 3.8312e-19 4.3864e-10 8.7342e-10 2.7754e-18 4.3864e-10 6.3271e-09
 77 074-01 1.8286e-19 2.9120e-10 6.2794e-10 7.9309e-19 2.9120e-10 2.7235e-09
 78 075-01 2.7592e-20 2.3081e-10 1.1954e-10 3.8286e-19 2.3081e-10 1.6588e-09
 79 076-01 1.1793e-20 1.5546e-10 7.5858e-11 9.6452e-20 1.5546e-10 6.2043e-10
 80 077-01 6.0859e-21 7.1970e-11 8.4561e-11 1.0867e-20 7.1970e-11 1.5099e-10
 81 078-01 7.4503e-21 7.8803e-11 9.4543e-11 8.6696e-20 7.8803e-11 1.1002e-09
 82 079-01 4.0171e-21 4.0565e-11 9.9031e-11 1.6891e-20 4.0565e-11 4.1639e-10
 83 080-01 1.8709e-20 7.7258e-11 2.4216e-10 2.1271e-19 7.7258e-11 2.7533e-09
 84 081-01 1.6600e-20 1.2037e-10 1.3791e-10 9.7614e-20 1.2037e-10 8.1097e-10
 85 082-01 6.7552e-19 1.0222e-10 6.6085e-09 3.0975e-20 1.0222e-10 3.0302e-10
 86 083-01 6.8264e-20 6.2007e-11 1.1009e-09 2.4013e-20 6.2007e-11 3.8727e-10
 87 084-01 8.8753e-19 8.2206e-11 1.0796e-08 2.2778e-20 8.2206e-11 2.7709e-10
 88 085-01 2.8327e-20 6.3622e-11 4.4524e-10 6.5030e-21 6.3622e-11 1.0221e-10
 89 086-01 1.4848e-20 3.3786e-11 4.3946e-10 2.0946e-21 3.3786e-11 6.1995e-11
 90 087-01 1.0281e-20 2.4990e-11 4.1143e-10 4.7821e-21 2.4990e-11 1.9136e-10
 91 088-01 4.1596e-19 4.9116e-11 8.4690e-09 1.2820e-20 4.9116e-11 2.6103e-10
 92 089-01 1.8879e-20 3.2224e-11 5.8586e-10 4.8668e-21 3.2224e-11 1.5103e-10
 93 090-01 6.5660e-20 1.8776e-11 3.4971e-09 1.9561e-21 1.8776e-11 1.0418e-10
 94 091-01 4.8918e-20 5.9912e-11 8.1650e-10 4.8918e-20 5.9912e-11 8.1650e-10
 95 092-01 1.6996e-20 2.3789e-11 7.1445e-10 1.0463e-21 2.3789e-11 4.3983e-11
 96 093-01 8.5209e-21 1.6878e-11 5.0486e-10 8.5209e-21 1.6878e-11 5.0486e-10


==> iters118/dataPardiso.dat <==
iter objective infpr infdu
0 1.3272235e+05 1.43e+01 7.23e+00
1 1.3271309e+05 1.43e+01 7.20e+00
2 1.3267680e+05 1.42e+01 3.92e+01
3 1.3236294e+05 1.35e+01 1.97e+02
4 1.3225920e+05 1.31e+01 2.10e+02
5 1.3208327e+05 1.22e+01 2.23e+02
6 1.3188368e+05 1.13e+01 2.36e+02
7 1.3179256e+05 1.08e+01 2.40e+02
8 1.3175323e+05 1.06e+01 2.57e+02
9 1.3172714e+05 1.04e+01 1.38e+02
10 1.3132784e+05 7.34e+00 2.66e+02
11 1.3132342e+05 7.28e+00 2.33e+02
12 1.3126353e+05 5.67e+00 4.33e+02
13 1.3126038e+05 4.97e+00 4.27e+02
14 1.3125771e+05 4.58e+00 4.06e+02
15 1.3125890e+05 4.44e+00 3.98e+02
16 1.3130549e+05 3.44e+00 3.96e+02
17 1.3131267e+05 3.28e+00 3.84e+02
18 1.3136236e+05 2.66e+00 3.80e+02
19 1.3143132e+05 2.24e+00 3.55e+02
20 1.3165695e+05 1.37e+00 4.31e+02
21 1.3187430e+05 8.05e-01 4.24e+02
22 1.3202514e+05 4.00e-01 4.01e+02
23 1.3218764e+05 2.34e-01 3.69e+02
24 1.3236754e+05 1.35e-01 4.06e+02
25 1.3223745e+05 4.31e-02 4.86e+02
26 1.3185033e+05 2.63e-02 3.22e+02
27 1.3175775e+05 2.00e-02 2.12e+02
28 1.3169043e+05 3.48e-03 5.97e+01
29 1.3162641e+05 1.38e-03 2.39e+01
30 1.3151796e+05 3.13e-04 3.80e+00
31 1.3145928e+05 3.16e-04 1.40e+00
32 1.3141995e+05 3.87e-04 1.12e+01
33 1.3138641e+05 5.76e-04 2.55e+01
34 1.3134060e+05 9.87e-04 1.79e+01
35 1.3131215e+05 6.59e-04 8.86e+00
36 1.3127624e+05 7.34e-04 5.75e+00
37 1.3126864e+05 8.89e-03 6.98e+00
38 1.3125099e+05 6.09e-04 2.35e-01
39 1.3124256e+05 1.54e-04 5.36e-02
40 1.3122432e+05 9.27e-04 1.82e-01
41 1.3122408e+05 9.14e-04 1.88e+01
42 1.3121559e+05 2.95e-03 1.39e+00
43 1.3121290e+05 2.94e-03 6.71e-01
44 1.3121251e+05 1.74e-04 1.03e-01
45 1.3121150e+05 6.00e-04 9.74e+00
46 1.3121051e+05 4.36e-03 4.87e+00
47 1.3121017e+05 5.32e-03 2.16e+00
48 1.3121010e+05 2.49e-03 1.94e-03
49 1.3121005e+05 1.60e-04 1.07e-03
50 1.3121002e+05 8.95e-04 3.35e-04
51 1.3121001e+05 1.72e-03 3.50e-05


==> iters118/dataSchur1.dat <==
iter objective infpr infdu
0 1.3272235e+05 1.43e+01 7.23e+00
1 1.3271309e+05 1.43e+01 7.20e+00
2 1.3267680e+05 1.42e+01 3.92e+01
3 1.3236294e+05 1.35e+01 1.97e+02
4 1.3225920e+05 1.31e+01 2.10e+02
5 1.3208327e+05 1.22e+01 2.23e+02
6 1.3188368e+05 1.13e+01 2.36e+02
7 1.3179256e+05 1.08e+01 2.40e+02
8 1.3175323e+05 1.06e+01 2.57e+02
9 1.3172714e+05 1.04e+01 1.38e+02
10 1.3132784e+05 7.34e+00 2.66e+02
11 1.3132342e+05 7.28e+00 2.33e+02
12 1.3126353e+05 5.67e+00 4.33e+02
13 1.3126038e+05 4.97e+00 4.27e+02
14 1.3125771e+05 4.58e+00 4.06e+02
15 1.3125890e+05 4.44e+00 3.98e+02
16 1.3130549e+05 3.44e+00 3.96e+02
17 1.3131267e+05 3.28e+00 3.84e+02
18 1.3136236e+05 2.66e+00 3.80e+02
19 1.3143132e+05 2.24e+00 3.55e+02
20 1.3165695e+05 1.37e+00 4.31e+02
21 1.3187430e+05 8.05e-01 4.24e+02
22 1.3202514e+05 4.00e-01 4.01e+02
23 1.3218764e+05 2.34e-01 3.69e+02
24 1.3236754e+05 1.35e-01 4.06e+02
25 1.3223745e+05 4.31e-02 4.86e+02
26 1.3185033e+05 2.63e-02 3.22e+02
27 1.3175775e+05 2.00e-02 2.12e+02
28 1.3169043e+05 3.48e-03 5.97e+01
29 1.3162641e+05 1.38e-03 2.39e+01
30 1.3151796e+05 3.13e-04 3.80e+00
31 1.3145928e+05 3.16e-04 1.40e+00
32 1.3141995e+05 3.87e-04 1.12e+01
33 1.3138641e+05 5.76e-04 2.55e+01
34 1.3134060e+05 9.87e-04 1.79e+01
35 1.3131215e+05 6.59e-04 8.86e+00
36 1.3127624e+05 7.34e-04 5.75e+00
37 1.3126864e+05 8.89e-03 6.98e+00
38 1.3125099e+05 6.09e-04 2.35e-01
39 1.3124256e+05 1.54e-04 5.36e-02
40 1.3122432e+05 9.27e-04 1.82e-01
41 1.3122408e+05 9.14e-04 1.88e+01
42 1.3121559e+05 2.95e-03 1.39e+00
43 1.3121290e+05 2.94e-03 6.71e-01
44 1.3121251e+05 1.74e-04 1.03e-01
45 1.3121150e+05 6.00e-04 9.74e+00
46 1.3121051e+05 4.36e-03 4.87e+00
47 1.3121017e+05 5.32e-03 2.16e+00
48 1.3121010e+05 2.49e-03 1.94e-03
49 1.3121005e+05 1.60e-04 1.07e-03
50 1.3121002e+05 8.95e-04 3.35e-04
51 1.3121001e+05 1.72e-03 3.50e-05


==> iters118/dataSchur2.dat <==
iter objective infpr infdu
0 1.3272235e+05 1.43e+01 7.23e+00
1 1.3271309e+05 1.43e+01 7.20e+00
2 1.3267680e+05 1.42e+01 3.92e+01
3 1.3236294e+05 1.35e+01 1.97e+02
4 1.3225920e+05 1.31e+01 2.10e+02
5 1.3208327e+05 1.22e+01 2.23e+02
6 1.3188368e+05 1.13e+01 2.36e+02
7 1.3179256e+05 1.08e+01 2.40e+02
8 1.3175323e+05 1.06e+01 2.57e+02
9 1.3172714e+05 1.04e+01 1.38e+02
10 1.3132784e+05 7.34e+00 2.66e+02
11 1.3132342e+05 7.28e+00 2.33e+02
12 1.3126353e+05 5.67e+00 4.33e+02
13 1.3126038e+05 4.97e+00 4.27e+02
14 1.3125771e+05 4.58e+00 4.06e+02
15 1.3125890e+05 4.44e+00 3.98e+02
16 1.3130549e+05 3.44e+00 3.96e+02
17 1.3131267e+05 3.28e+00 3.84e+02
18 1.3136236e+05 2.66e+00 3.80e+02
19 1.3143132e+05 2.24e+00 3.55e+02
20 1.3165695e+05 1.37e+00 4.31e+02
21 1.3187430e+05 8.05e-01 4.24e+02
22 1.3202514e+05 4.00e-01 4.01e+02
23 1.3218764e+05 2.34e-01 3.69e+02
24 1.3236754e+05 1.35e-01 4.06e+02
25 1.3223745e+05 4.31e-02 4.86e+02
26 1.3185033e+05 2.63e-02 3.22e+02
27 1.3175775e+05 2.00e-02 2.12e+02
28 1.3169043e+05 3.48e-03 5.97e+01
29 1.3162641e+05 1.38e-03 2.39e+01
30 1.3151796e+05 3.13e-04 3.80e+00
31 1.3145928e+05 3.16e-04 1.40e+00
32 1.3141995e+05 3.87e-04 1.12e+01
33 1.3138641e+05 5.76e-04 2.55e+01
34 1.3134060e+05 9.87e-04 1.79e+01
35 1.3131215e+05 6.59e-04 8.86e+00
36 1.3127624e+05 7.34e-04 5.75e+00
37 1.3126864e+05 8.89e-03 6.98e+00
38 1.3125099e+05 6.09e-04 2.35e-01
39 1.3124256e+05 1.54e-04 5.36e-02
40 1.3122432e+05 9.27e-04 1.82e-01
41 1.3122408e+05 9.14e-04 1.88e+01
42 1.3121559e+05 2.95e-03 1.39e+00
43 1.3121290e+05 2.94e-03 6.71e-01
44 1.3121251e+05 1.74e-04 1.03e-01
45 1.3121150e+05 6.00e-04 9.74e+00
46 1.3121051e+05 4.36e-03 4.87e+00
47 1.3121017e+05 5.32e-03 2.16e+00
48 1.3121010e+05 2.49e-03 1.94e-03
49 1.3121005e+05 1.60e-04 1.07e-03
50 1.3121002e+05 8.95e-04 3.35e-04
51 1.3121001e+05 1.72e-03 3.50e-05


==> iters118/dataSchur4.dat <==
iter objective infpr infdu
0 1.3272235e+05 1.43e+01 7.23e+00
1 1.3271309e+05 1.43e+01 7.20e+00
2 1.3267680e+05 1.42e+01 3.92e+01
3 1.3236294e+05 1.35e+01 1.97e+02
4 1.3225920e+05 1.31e+01 2.10e+02
5 1.3208327e+05 1.22e+01 2.23e+02
6 1.3188368e+05 1.13e+01 2.36e+02
7 1.3179256e+05 1.08e+01 2.40e+02
8 1.3175323e+05 1.06e+01 2.57e+02
9 1.3172714e+05 1.04e+01 1.38e+02
10 1.3132784e+05 7.34e+00 2.66e+02
11 1.3132342e+05 7.28e+00 2.33e+02
12 1.3126353e+05 5.67e+00 4.33e+02
13 1.3126038e+05 4.97e+00 4.27e+02
14 1.3125771e+05 4.58e+00 4.06e+02
15 1.3125890e+05 4.44e+00 3.98e+02
16 1.3130549e+05 3.44e+00 3.96e+02
17 1.3131267e+05 3.28e+00 3.84e+02
18 1.3136236e+05 2.66e+00 3.80e+02
19 1.3143132e+05 2.24e+00 3.55e+02
20 1.3165695e+05 1.37e+00 4.31e+02
21 1.3187430e+05 8.05e-01 4.24e+02
22 1.3202514e+05 4.00e-01 4.01e+02
23 1.3218764e+05 2.34e-01 3.69e+02
24 1.3236754e+05 1.35e-01 4.06e+02
25 1.3223745e+05 4.31e-02 4.86e+02
26 1.3185033e+05 2.63e-02 3.22e+02
27 1.3175775e+05 2.00e-02 2.12e+02
28 1.3169043e+05 3.48e-03 5.97e+01
29 1.3162641e+05 1.38e-03 2.39e+01
30 1.3151796e+05 3.13e-04 3.80e+00
31 1.3145928e+05 3.16e-04 1.40e+00
32 1.3141995e+05 3.87e-04 1.12e+01
33 1.3138641e+05 5.76e-04 2.55e+01
34 1.3134060e+05 9.87e-04 1.79e+01
35 1.3131215e+05 6.59e-04 8.86e+00
36 1.3127624e+05 7.34e-04 5.75e+00
37 1.3126864e+05 8.89e-03 6.98e+00
38 1.3125099e+05 6.09e-04 2.35e-01
39 1.3124256e+05 1.54e-04 5.36e-02
40 1.3122432e+05 9.27e-04 1.82e-01
41 1.3122408e+05 9.14e-04 1.88e+01
42 1.3121559e+05 2.95e-03 1.39e+00
43 1.3121290e+05 2.94e-03 6.71e-01
44 1.3121251e+05 1.74e-04 1.03e-01
45 1.3121150e+05 6.00e-04 9.74e+00
46 1.3121051e+05 4.36e-03 4.87e+00
47 1.3121017e+05 5.32e-03 2.16e+00
48 1.3121010e+05 2.49e-03 1.94e-03
49 1.3121005e+05 1.60e-04 1.07e-03
50 1.3121002e+05 8.95e-04 3.35e-04
51 1.3121001e+05 1.72e-03 3.50e-05


==> iters118/dataSchur8.dat <==
iter objective infpr infdu
0 1.3272235e+05 1.43e+01 7.23e+00
1 1.3271309e+05 1.43e+01 7.20e+00
2 1.3267680e+05 1.42e+01 3.92e+01
3 1.3236294e+05 1.35e+01 1.97e+02
4 1.3225920e+05 1.31e+01 2.10e+02
5 1.3208327e+05 1.22e+01 2.23e+02
6 1.3188368e+05 1.13e+01 2.36e+02
7 1.3179256e+05 1.08e+01 2.40e+02
8 1.3175323e+05 1.06e+01 2.57e+02
9 1.3172714e+05 1.04e+01 1.38e+02
10 1.3132784e+05 7.34e+00 2.66e+02
11 1.3132342e+05 7.28e+00 2.33e+02
12 1.3126353e+05 5.67e+00 4.33e+02
13 1.3126038e+05 4.97e+00 4.27e+02
14 1.3125771e+05 4.58e+00 4.06e+02
15 1.3125890e+05 4.44e+00 3.98e+02
16 1.3130549e+05 3.44e+00 3.96e+02
17 1.3131267e+05 3.28e+00 3.84e+02
18 1.3136236e+05 2.66e+00 3.80e+02
19 1.3143132e+05 2.24e+00 3.55e+02
20 1.3165695e+05 1.37e+00 4.31e+02
21 1.3187430e+05 8.05e-01 4.24e+02
22 1.3202514e+05 4.00e-01 4.01e+02
23 1.3218764e+05 2.34e-01 3.69e+02
24 1.3236754e+05 1.35e-01 4.06e+02
25 1.3223745e+05 4.31e-02 4.86e+02
26 1.3185033e+05 2.63e-02 3.22e+02
27 1.3175775e+05 2.00e-02 2.12e+02
28 1.3169043e+05 3.48e-03 5.97e+01
29 1.3162641e+05 1.38e-03 2.39e+01
30 1.3151796e+05 3.13e-04 3.80e+00
31 1.3145928e+05 3.16e-04 1.40e+00
32 1.3141995e+05 3.87e-04 1.12e+01
33 1.3138641e+05 5.76e-04 2.55e+01
34 1.3134060e+05 9.87e-04 1.79e+01
35 1.3131215e+05 6.59e-04 8.86e+00
36 1.3127624e+05 7.34e-04 5.75e+00
37 1.3126864e+05 8.89e-03 6.98e+00
38 1.3125099e+05 6.09e-04 2.35e-01
39 1.3124256e+05 1.54e-04 5.36e-02
40 1.3122432e+05 9.27e-04 1.82e-01
41 1.3122408e+05 9.14e-04 1.88e+01
42 1.3121559e+05 2.95e-03 1.39e+00
43 1.3121290e+05 2.94e-03 6.71e-01
44 1.3121251e+05 1.74e-04 1.03e-01
45 1.3121150e+05 6.00e-04 9.74e+00
46 1.3121051e+05 4.36e-03 4.87e+00
47 1.3121017e+05 5.32e-03 2.16e+00
48 1.3121010e+05 2.49e-03 1.94e-03
49 1.3121005e+05 1.60e-04 1.07e-03
50 1.3121002e+05 8.95e-04 3.35e-04
51 1.3121001e+05 1.72e-03 3.50e-05


==> iters1354/dataPardiso.dat <==
iter objective infpr infdu
0 7.3996579e+04 7.16e+00 1.00e+02
1 7.3998604e+04 7.10e+00 9.92e+01
2 7.3998718e+04 7.09e+00 1.00e+02
3 7.4007135e+04 6.84e+00 9.56e+01
4 7.4025190e+04 6.31e+00 1.11e+02
5 7.4062487e+04 5.13e+00 3.49e+02
6 7.4121030e+04 3.01e+00 5.22e+02
7 7.4133595e+04 2.45e+00 4.12e+02
8 7.4144000e+04 1.91e+00 3.03e+02
9 7.4147811e+04 1.71e+00 2.67e+02
10 7.4161319e+04 8.15e-01 1.00e+02
11 7.4168083e+04 4.36e-01 5.11e+01
12 7.4167715e+04 3.79e-01 4.72e+01
13 7.4163767e+04 1.69e-01 7.51e+01
14 7.4157511e+04 3.23e-02 6.28e+01
15 7.4142233e+04 1.27e-02 4.38e+01
16 7.4129660e+04 1.21e-02 2.90e+01
17 7.4126647e+04 1.15e-02 2.72e+01
18 7.4109002e+04 1.21e-02 2.14e+01
19 7.4108589e+04 1.20e-02 2.12e+01
20 7.4098734e+04 9.84e-03 2.94e+01
21 7.4094780e+04 9.26e-03 3.13e+01
22 7.4084630e+04 2.63e-02 1.29e+01
23 7.4082842e+04 2.52e-02 2.82e+01
24 7.4082249e+04 2.47e-02 2.99e+01
25 7.4079806e+04 3.04e-02 7.89e+01
26 7.4077032e+04 4.17e-02 6.32e+01
27 7.4076542e+04 3.98e-02 6.59e+01
28 7.4076522e+04 3.96e-02 7.81e+01
29 7.4075214e+04 3.97e-02 6.59e+01
30 7.4074749e+04 3.67e-02 5.88e+01
31 7.4074192e+04 3.33e-02 4.97e+01
32 7.4073979e+04 3.10e-02 4.60e+01
33 7.4073371e+04 2.72e-02 3.34e+01
34 7.4073199e+04 2.42e-02 3.22e+01
35 7.4073090e+04 2.18e-02 4.64e+01
36 7.4073004e+04 1.95e-02 7.38e+01
37 7.4072902e+04 1.64e-02 3.14e+01
38 7.4072929e+04 2.78e-02 2.89e+01
39 7.4072921e+04 2.73e-02 3.15e+01
40 7.4072917e+04 2.70e-02 3.18e+01
41 7.4072907e+04 2.62e-02 4.58e+01
42 7.4072952e+04 2.62e-02 4.84e+01
43 7.4073020e+04 2.62e-02 6.11e+01
44 7.4073169e+04 4.04e-02 7.55e+01
45 7.4073466e+04 7.76e-02 1.16e+02
46 7.4073697e+04 7.74e-02 1.28e+02
47 7.4075675e+04 8.35e-02 4.24e+02
48 7.4077012e+04 9.97e-02 5.14e+02
49 7.4078773e+04 1.22e-01 6.49e+02
50 7.4081420e+04 1.60e-01 6.39e+02
51 7.4082647e+04 1.64e-01 6.34e+02
52 7.4083754e+04 1.66e-01 6.30e+02
53 7.4084756e+04 1.66e-01 6.27e+02
54 7.4085164e+04 1.66e-01 6.25e+02
55 7.4088978e+04 1.85e-01 6.13e+02
56 7.4090045e+04 1.84e-01 6.09e+02
57 7.4094140e+04 1.81e-01 5.97e+02
58 7.4102010e+04 1.74e-01 5.73e+02
59 7.4116808e+04 9.98e-02 5.32e+02
60 7.4135675e+04 9.12e-02 4.78e+02
61 7.4153385e+04 1.00e-01 4.16e+02
62 7.4176585e+04 7.48e-02 3.15e+02
63 7.4191775e+04 4.00e-02 1.66e+02
64 7.4194597e+04 1.94e-02 8.04e+01
65 7.4197948e+04 2.47e-03 2.53e+00
66 7.4174894e+04 1.66e-02 3.47e+01
67 7.4149233e+04 1.95e-02 2.56e+01
68 7.4132134e+04 1.35e-02 5.18e+00
69 7.4119455e+04 7.40e-03 2.62e+00
70 7.4109155e+04 6.10e-03 2.26e+00
71 7.4097330e+04 5.18e-03 9.01e-01
72 7.4096315e+04 4.17e-04 9.83e-02
73 7.4089180e+04 2.56e-03 1.04e+01
74 7.4087179e+04 2.51e-03 1.73e+01
75 7.4084128e+04 7.48e-03 2.11e+01
76 7.4078452e+04 5.22e-02 4.20e+01
77 7.4078080e+04 4.66e-02 4.04e+01
78 7.4076682e+04 3.02e-02 1.95e+01
79 7.4075593e+04 6.60e-03 1.54e+00
80 7.4075188e+04 2.01e-04 4.15e-01
81 7.4075143e+04 1.97e-04 1.88e+02
82 7.4074464e+04 4.42e-03 2.45e+02
83 7.4074009e+04 6.23e-03 2.28e+02
84 7.4073565e+04 7.75e-03 1.60e+02
85 7.4073428e+04 7.14e-03 1.68e+02
86 7.4073128e+04 6.88e-03 1.09e+02
87 7.4073028e+04 5.71e-03 9.03e+01
88 7.4072982e+04 4.92e-03 8.26e+01
89 7.4072871e+04 3.00e-03 5.10e+01
90 7.4072841e+04 1.62e-03 1.90e+01
91 7.4072829e+04 8.97e-04 1.24e+01
92 7.4072820e+04 3.44e-04 9.94e+00
93 7.4072816e+04 8.69e-06 2.45e-04


==> iters1354/dataSchur1.dat <==
iter objective infpr infdu
0 7.3996579e+04 7.16e+00 1.00e+02
1 7.3998604e+04 7.10e+00 9.92e+01
2 7.3998718e+04 7.09e+00 1.00e+02
3 7.4007135e+04 6.84e+00 9.56e+01
4 7.4025190e+04 6.31e+00 1.11e+02
5 7.4062487e+04 5.13e+00 3.49e+02
6 7.4121030e+04 3.01e+00 5.22e+02
7 7.4133595e+04 2.45e+00 4.12e+02
8 7.4144000e+04 1.91e+00 3.03e+02
9 7.4147811e+04 1.71e+00 2.67e+02
10 7.4161319e+04 8.15e-01 1.00e+02
11 7.4168083e+04 4.36e-01 5.11e+01
12 7.4167715e+04 3.79e-01 4.72e+01
13 7.4163767e+04 1.69e-01 7.51e+01
14 7.4157511e+04 3.23e-02 6.28e+01
15 7.4142233e+04 1.27e-02 4.38e+01
16 7.4129660e+04 1.21e-02 2.90e+01
17 7.4126647e+04 1.15e-02 2.72e+01
18 7.4109002e+04 1.21e-02 2.14e+01
19 7.4108589e+04 1.20e-02 2.12e+01
20 7.4098734e+04 9.84e-03 2.94e+01
21 7.4094780e+04 9.26e-03 3.13e+01
22 7.4084630e+04 2.63e-02 1.29e+01
23 7.4082842e+04 2.52e-02 2.82e+01
24 7.4082249e+04 2.47e-02 2.99e+01
25 7.4079806e+04 3.04e-02 7.89e+01
26 7.4077032e+04 4.17e-02 6.32e+01
27 7.4076542e+04 3.98e-02 6.59e+01
28 7.4076522e+04 3.96e-02 7.81e+01
29 7.4075214e+04 3.97e-02 6.59e+01
30 7.4074749e+04 3.67e-02 5.88e+01
31 7.4074192e+04 3.33e-02 4.97e+01
32 7.4073979e+04 3.10e-02 4.60e+01
33 7.4073371e+04 2.72e-02 3.34e+01
34 7.4073199e+04 2.42e-02 3.22e+01
35 7.4073090e+04 2.18e-02 4.64e+01
36 7.4073004e+04 1.95e-02 7.38e+01
37 7.4072902e+04 1.64e-02 3.14e+01
38 7.4072929e+04 2.78e-02 2.89e+01
39 7.4072921e+04 2.73e-02 3.15e+01
40 7.4072917e+04 2.70e-02 3.18e+01
41 7.4072907e+04 2.62e-02 4.58e+01
42 7.4072952e+04 2.62e-02 4.84e+01
43 7.4073020e+04 2.62e-02 6.11e+01
44 7.4073169e+04 4.04e-02 7.55e+01
45 7.4073466e+04 7.76e-02 1.16e+02
46 7.4073697e+04 7.74e-02 1.28e+02
47 7.4075675e+04 8.35e-02 4.24e+02
48 7.4077012e+04 9.97e-02 5.14e+02
49 7.4078773e+04 1.22e-01 6.49e+02
50 7.4081420e+04 1.60e-01 6.39e+02
51 7.4082647e+04 1.64e-01 6.34e+02
52 7.4083754e+04 1.66e-01 6.30e+02
53 7.4084756e+04 1.66e-01 6.27e+02
54 7.4085164e+04 1.66e-01 6.25e+02
55 7.4088978e+04 1.85e-01 6.13e+02
56 7.4090045e+04 1.84e-01 6.09e+02
57 7.4094140e+04 1.81e-01 5.97e+02
58 7.4102010e+04 1.74e-01 5.73e+02
59 7.4116808e+04 9.98e-02 5.32e+02
60 7.4135675e+04 9.12e-02 4.78e+02
61 7.4153385e+04 1.00e-01 4.16e+02
62 7.4176585e+04 7.48e-02 3.15e+02
63 7.4191775e+04 4.00e-02 1.66e+02
64 7.4194597e+04 1.94e-02 8.04e+01
65 7.4197948e+04 2.47e-03 2.53e+00
66 7.4174894e+04 1.66e-02 3.47e+01
67 7.4149233e+04 1.95e-02 2.56e+01
68 7.4132134e+04 1.35e-02 5.18e+00
69 7.4119455e+04 7.40e-03 2.62e+00
70 7.4109155e+04 6.10e-03 2.26e+00
71 7.4097330e+04 5.18e-03 9.01e-01
72 7.4096315e+04 4.17e-04 9.83e-02
73 7.4089180e+04 2.56e-03 1.04e+01
74 7.4087179e+04 2.51e-03 1.73e+01
75 7.4084128e+04 7.48e-03 2.11e+01
76 7.4078452e+04 5.22e-02 4.20e+01
77 7.4078080e+04 4.66e-02 4.04e+01
78 7.4076682e+04 3.02e-02 1.95e+01
79 7.4075593e+04 6.60e-03 1.54e+00
80 7.4075188e+04 2.01e-04 4.15e-01
81 7.4075143e+04 1.97e-04 1.88e+02
82 7.4074464e+04 4.42e-03 2.45e+02
83 7.4074009e+04 6.23e-03 2.28e+02
84 7.4073565e+04 7.75e-03 1.60e+02
85 7.4073428e+04 7.14e-03 1.68e+02
86 7.4073128e+04 6.88e-03 1.09e+02
87 7.4073028e+04 5.71e-03 9.03e+01
88 7.4072982e+04 4.92e-03 8.26e+01
89 7.4072871e+04 3.00e-03 5.10e+01
90 7.4072841e+04 1.62e-03 1.90e+01
91 7.4072829e+04 8.97e-04 1.24e+01
92 7.4072820e+04 3.44e-04 9.94e+00
93 7.4072816e+04 8.69e-06 2.45e-04


==> iters1354/dataSchur2.dat <==
iter objective infpr infdu
0 7.3996579e+04 7.16e+00 1.00e+02
1 7.3998604e+04 7.10e+00 9.92e+01
2 7.3998718e+04 7.09e+00 1.00e+02
3 7.4007135e+04 6.84e+00 9.56e+01
4 7.4025190e+04 6.31e+00 1.11e+02
5 7.4062487e+04 5.13e+00 3.49e+02
6 7.4121030e+04 3.01e+00 5.22e+02
7 7.4133595e+04 2.45e+00 4.12e+02
8 7.4144000e+04 1.91e+00 3.03e+02
9 7.4147811e+04 1.71e+00 2.67e+02
10 7.4161319e+04 8.15e-01 1.00e+02
11 7.4168083e+04 4.36e-01 5.11e+01
12 7.4167715e+04 3.79e-01 4.72e+01
13 7.4163767e+04 1.69e-01 7.51e+01
14 7.4157511e+04 3.23e-02 6.28e+01
15 7.4142233e+04 1.27e-02 4.38e+01
16 7.4129660e+04 1.21e-02 2.90e+01
17 7.4126647e+04 1.15e-02 2.72e+01
18 7.4109002e+04 1.21e-02 2.14e+01
19 7.4108589e+04 1.20e-02 2.12e+01
20 7.4098734e+04 9.84e-03 2.94e+01
21 7.4094780e+04 9.26e-03 3.13e+01
22 7.4084630e+04 2.63e-02 1.29e+01
23 7.4082842e+04 2.52e-02 2.82e+01
24 7.4082249e+04 2.47e-02 2.99e+01
25 7.4079806e+04 3.04e-02 7.89e+01
26 7.4077032e+04 4.17e-02 6.32e+01
27 7.4076542e+04 3.98e-02 6.59e+01
28 7.4076522e+04 3.96e-02 7.81e+01
29 7.4075214e+04 3.97e-02 6.59e+01
30 7.4074749e+04 3.67e-02 5.88e+01
31 7.4074192e+04 3.33e-02 4.97e+01
32 7.4073979e+04 3.10e-02 4.60e+01
33 7.4073371e+04 2.72e-02 3.34e+01
34 7.4073199e+04 2.42e-02 3.22e+01
35 7.4073090e+04 2.18e-02 4.64e+01
36 7.4073004e+04 1.95e-02 7.38e+01
37 7.4072902e+04 1.64e-02 3.14e+01
38 7.4072929e+04 2.78e-02 2.89e+01
39 7.4072921e+04 2.73e-02 3.15e+01
40 7.4072917e+04 2.70e-02 3.18e+01
41 7.4072907e+04 2.62e-02 4.58e+01
42 7.4072952e+04 2.62e-02 4.84e+01
43 7.4073020e+04 2.62e-02 6.11e+01
44 7.4073169e+04 4.04e-02 7.55e+01
45 7.4073466e+04 7.76e-02 1.16e+02
46 7.4073697e+04 7.74e-02 1.28e+02
47 7.4075675e+04 8.35e-02 4.24e+02
48 7.4077012e+04 9.97e-02 5.14e+02
49 7.4078773e+04 1.22e-01 6.49e+02
50 7.4081420e+04 1.60e-01 6.39e+02
51 7.4082647e+04 1.64e-01 6.34e+02
52 7.4083754e+04 1.66e-01 6.30e+02
53 7.4084756e+04 1.66e-01 6.27e+02
54 7.4085164e+04 1.66e-01 6.25e+02
55 7.4088978e+04 1.85e-01 6.13e+02
56 7.4090045e+04 1.84e-01 6.09e+02
57 7.4094140e+04 1.81e-01 5.97e+02
58 7.4102010e+04 1.74e-01 5.73e+02
59 7.4116808e+04 9.98e-02 5.32e+02
60 7.4135675e+04 9.12e-02 4.78e+02
61 7.4153385e+04 1.00e-01 4.16e+02
62 7.4176585e+04 7.48e-02 3.15e+02
63 7.4191775e+04 4.00e-02 1.66e+02
64 7.4194597e+04 1.94e-02 8.04e+01
65 7.4197948e+04 2.47e-03 2.53e+00
66 7.4174894e+04 1.66e-02 3.47e+01
67 7.4149233e+04 1.95e-02 2.56e+01
68 7.4132134e+04 1.35e-02 5.18e+00
69 7.4119455e+04 7.40e-03 2.62e+00
70 7.4109155e+04 6.10e-03 2.26e+00
71 7.4097330e+04 5.18e-03 9.01e-01
72 7.4096315e+04 4.17e-04 9.83e-02
73 7.4089180e+04 2.56e-03 1.04e+01
74 7.4087179e+04 2.51e-03 1.73e+01
75 7.4084128e+04 7.48e-03 2.11e+01
76 7.4078452e+04 5.22e-02 4.20e+01
77 7.4078080e+04 4.66e-02 4.04e+01
78 7.4076682e+04 3.02e-02 1.95e+01
79 7.4075593e+04 6.60e-03 1.54e+00
80 7.4075188e+04 2.01e-04 4.15e-01
81 7.4075143e+04 1.97e-04 1.88e+02
82 7.4074464e+04 4.42e-03 2.45e+02
83 7.4074009e+04 6.23e-03 2.28e+02
84 7.4073565e+04 7.75e-03 1.60e+02
85 7.4073428e+04 7.14e-03 1.68e+02
86 7.4073128e+04 6.88e-03 1.09e+02
87 7.4073028e+04 5.71e-03 9.03e+01
88 7.4072982e+04 4.92e-03 8.26e+01
89 7.4072871e+04 3.00e-03 5.10e+01
90 7.4072841e+04 1.62e-03 1.90e+01
91 7.4072829e+04 8.97e-04 1.24e+01
92 7.4072820e+04 3.44e-04 9.94e+00
93 7.4072816e+04 8.69e-06 2.45e-04


==> iters1354/dataSchur4.dat <==
iter objective infpr infdu
0 7.3996579e+04 7.16e+00 1.00e+02
1 7.3998604e+04 7.10e+00 9.92e+01
2 7.3998718e+04 7.09e+00 1.00e+02
3 7.4007135e+04 6.84e+00 9.56e+01
4 7.4025190e+04 6.31e+00 1.11e+02
5 7.4062487e+04 5.13e+00 3.49e+02
6 7.4121030e+04 3.01e+00 5.22e+02
7 7.4133595e+04 2.45e+00 4.12e+02
8 7.4144000e+04 1.91e+00 3.03e+02
9 7.4147811e+04 1.71e+00 2.67e+02
10 7.4161319e+04 8.15e-01 1.00e+02
11 7.4168083e+04 4.36e-01 5.11e+01
12 7.4167715e+04 3.79e-01 4.72e+01
13 7.4163767e+04 1.69e-01 7.51e+01
14 7.4157511e+04 3.23e-02 6.28e+01
15 7.4142233e+04 1.27e-02 4.38e+01
16 7.4129660e+04 1.21e-02 2.90e+01
17 7.4126647e+04 1.15e-02 2.72e+01
18 7.4109002e+04 1.21e-02 2.14e+01
19 7.4108589e+04 1.20e-02 2.12e+01
20 7.4098734e+04 9.84e-03 2.94e+01
21 7.4094780e+04 9.26e-03 3.13e+01
22 7.4084630e+04 2.63e-02 1.29e+01
23 7.4082842e+04 2.52e-02 2.82e+01
24 7.4082249e+04 2.47e-02 2.99e+01
25 7.4079806e+04 3.04e-02 7.89e+01
26 7.4077032e+04 4.17e-02 6.32e+01
27 7.4076542e+04 3.98e-02 6.59e+01
28 7.4076522e+04 3.96e-02 7.81e+01
29 7.4075214e+04 3.97e-02 6.59e+01
30 7.4074749e+04 3.67e-02 5.88e+01
31 7.4074192e+04 3.33e-02 4.97e+01
32 7.4073979e+04 3.10e-02 4.60e+01
33 7.4073371e+04 2.72e-02 3.34e+01
34 7.4073199e+04 2.42e-02 3.22e+01
35 7.4073090e+04 2.18e-02 4.64e+01
36 7.4073004e+04 1.95e-02 7.38e+01
37 7.4072902e+04 1.64e-02 3.14e+01
38 7.4072929e+04 2.78e-02 2.89e+01
39 7.4072921e+04 2.73e-02 3.15e+01
40 7.4072917e+04 2.70e-02 3.18e+01
41 7.4072907e+04 2.62e-02 4.58e+01
42 7.4072952e+04 2.62e-02 4.84e+01
43 7.4073020e+04 2.62e-02 6.11e+01
44 7.4073169e+04 4.04e-02 7.55e+01
45 7.4073466e+04 7.76e-02 1.16e+02
46 7.4073697e+04 7.74e-02 1.28e+02
47 7.4075675e+04 8.35e-02 4.24e+02
48 7.4077012e+04 9.97e-02 5.14e+02
49 7.4078773e+04 1.22e-01 6.49e+02
50 7.4081420e+04 1.60e-01 6.39e+02
51 7.4082647e+04 1.64e-01 6.34e+02
52 7.4083754e+04 1.66e-01 6.30e+02
53 7.4084756e+04 1.66e-01 6.27e+02
54 7.4085164e+04 1.66e-01 6.25e+02
55 7.4088978e+04 1.85e-01 6.13e+02
56 7.4090045e+04 1.84e-01 6.09e+02
57 7.4094140e+04 1.81e-01 5.97e+02
58 7.4102010e+04 1.74e-01 5.73e+02
59 7.4116808e+04 9.98e-02 5.32e+02
60 7.4135675e+04 9.12e-02 4.78e+02
61 7.4153385e+04 1.00e-01 4.16e+02
62 7.4176585e+04 7.48e-02 3.15e+02
63 7.4191775e+04 4.00e-02 1.66e+02
64 7.4194597e+04 1.94e-02 8.04e+01
65 7.4197948e+04 2.47e-03 2.53e+00
66 7.4174894e+04 1.66e-02 3.47e+01
67 7.4149233e+04 1.95e-02 2.56e+01
68 7.4132134e+04 1.35e-02 5.18e+00
69 7.4119455e+04 7.40e-03 2.62e+00
70 7.4109155e+04 6.10e-03 2.26e+00
71 7.4097330e+04 5.18e-03 9.01e-01
72 7.4096315e+04 4.17e-04 9.83e-02
73 7.4089180e+04 2.56e-03 1.04e+01
74 7.4087179e+04 2.51e-03 1.73e+01
75 7.4084128e+04 7.48e-03 2.11e+01
76 7.4078452e+04 5.22e-02 4.20e+01
77 7.4078080e+04 4.66e-02 4.04e+01
78 7.4076682e+04 3.02e-02 1.95e+01
79 7.4075593e+04 6.60e-03 1.54e+00
80 7.4075188e+04 2.01e-04 4.15e-01
81 7.4075143e+04 1.97e-04 1.88e+02
82 7.4074464e+04 4.42e-03 2.45e+02
83 7.4074009e+04 6.23e-03 2.28e+02
84 7.4073565e+04 7.75e-03 1.60e+02
85 7.4073428e+04 7.14e-03 1.68e+02
86 7.4073128e+04 6.88e-03 1.09e+02
87 7.4073028e+04 5.71e-03 9.03e+01
88 7.4072982e+04 4.92e-03 8.26e+01
89 7.4072871e+04 3.00e-03 5.10e+01
90 7.4072841e+04 1.62e-03 1.90e+01
91 7.4072829e+04 8.97e-04 1.24e+01
92 7.4072820e+04 3.44e-04 9.94e+00
93 7.4072816e+04 8.69e-06 2.45e-04


==> iters1354/dataSchur8.dat <==
iter objective infpr infdu
0 7.3996579e+04 7.16e+00 1.00e+02
1 7.3998604e+04 7.10e+00 9.92e+01
2 7.3998718e+04 7.09e+00 1.00e+02
3 7.4007135e+04 6.84e+00 9.56e+01
4 7.4025190e+04 6.31e+00 1.11e+02
5 7.4062487e+04 5.13e+00 3.49e+02
6 7.4121030e+04 3.01e+00 5.22e+02
7 7.4133595e+04 2.45e+00 4.12e+02
8 7.4144000e+04 1.91e+00 3.03e+02
9 7.4147811e+04 1.71e+00 2.67e+02
10 7.4161319e+04 8.15e-01 1.00e+02
11 7.4168083e+04 4.36e-01 5.11e+01
12 7.4167715e+04 3.79e-01 4.72e+01
13 7.4163767e+04 1.69e-01 7.51e+01
14 7.4157511e+04 3.23e-02 6.28e+01
15 7.4142233e+04 1.27e-02 4.38e+01
16 7.4129660e+04 1.21e-02 2.90e+01
17 7.4126647e+04 1.15e-02 2.72e+01
18 7.4109002e+04 1.21e-02 2.14e+01
19 7.4108589e+04 1.20e-02 2.12e+01
20 7.4098734e+04 9.84e-03 2.94e+01
21 7.4094780e+04 9.26e-03 3.13e+01
22 7.4084630e+04 2.63e-02 1.29e+01
23 7.4082842e+04 2.52e-02 2.82e+01
24 7.4082249e+04 2.47e-02 2.99e+01
25 7.4079806e+04 3.04e-02 7.89e+01
26 7.4077032e+04 4.17e-02 6.32e+01
27 7.4076542e+04 3.98e-02 6.59e+01
28 7.4076522e+04 3.96e-02 7.81e+01
29 7.4075214e+04 3.97e-02 6.59e+01
30 7.4074749e+04 3.67e-02 5.88e+01
31 7.4074192e+04 3.33e-02 4.97e+01
32 7.4073979e+04 3.10e-02 4.60e+01
33 7.4073371e+04 2.72e-02 3.34e+01
34 7.4073199e+04 2.42e-02 3.22e+01
35 7.4073090e+04 2.18e-02 4.64e+01
36 7.4073004e+04 1.95e-02 7.38e+01
37 7.4072902e+04 1.64e-02 3.14e+01
38 7.4072929e+04 2.78e-02 2.89e+01
39 7.4072921e+04 2.73e-02 3.15e+01
40 7.4072917e+04 2.70e-02 3.18e+01
41 7.4072907e+04 2.62e-02 4.58e+01
42 7.4072952e+04 2.62e-02 4.84e+01
43 7.4073020e+04 2.62e-02 6.11e+01
44 7.4073169e+04 4.04e-02 7.55e+01
45 7.4073466e+04 7.76e-02 1.16e+02
46 7.4073697e+04 7.74e-02 1.28e+02
47 7.4075675e+04 8.35e-02 4.24e+02
48 7.4077012e+04 9.97e-02 5.14e+02
49 7.4078773e+04 1.22e-01 6.49e+02
50 7.4081420e+04 1.60e-01 6.39e+02
51 7.4082647e+04 1.64e-01 6.34e+02
52 7.4083754e+04 1.66e-01 6.30e+02
53 7.4084756e+04 1.66e-01 6.27e+02
54 7.4085164e+04 1.66e-01 6.25e+02
55 7.4088978e+04 1.85e-01 6.13e+02
56 7.4090045e+04 1.84e-01 6.09e+02
57 7.4094140e+04 1.81e-01 5.97e+02
58 7.4102010e+04 1.74e-01 5.73e+02
59 7.4116808e+04 9.98e-02 5.32e+02
60 7.4135675e+04 9.12e-02 4.78e+02
61 7.4153385e+04 1.00e-01 4.16e+02
62 7.4176585e+04 7.48e-02 3.15e+02
63 7.4191775e+04 4.00e-02 1.66e+02
64 7.4194597e+04 1.94e-02 8.04e+01
65 7.4197948e+04 2.47e-03 2.53e+00
66 7.4174894e+04 1.66e-02 3.47e+01
67 7.4149233e+04 1.95e-02 2.56e+01
68 7.4132134e+04 1.35e-02 5.18e+00
69 7.4119455e+04 7.40e-03 2.62e+00
70 7.4109155e+04 6.10e-03 2.26e+00
71 7.4097330e+04 5.18e-03 9.01e-01
72 7.4096315e+04 4.17e-04 9.83e-02
73 7.4089180e+04 2.56e-03 1.04e+01
74 7.4087179e+04 2.51e-03 1.73e+01
75 7.4084128e+04 7.48e-03 2.11e+01
76 7.4078452e+04 5.22e-02 4.20e+01
77 7.4078080e+04 4.66e-02 4.04e+01
78 7.4076682e+04 3.02e-02 1.95e+01
79 7.4075593e+04 6.60e-03 1.54e+00
80 7.4075188e+04 2.01e-04 4.15e-01
81 7.4075143e+04 1.97e-04 1.88e+02
82 7.4074464e+04 4.42e-03 2.45e+02
83 7.4074009e+04 6.23e-03 2.28e+02
84 7.4073565e+04 7.75e-03 1.60e+02
85 7.4073428e+04 7.14e-03 1.68e+02
86 7.4073128e+04 6.88e-03 1.09e+02
87 7.4073028e+04 5.71e-03 9.03e+01
88 7.4072982e+04 4.92e-03 8.26e+01
89 7.4072871e+04 3.00e-03 5.10e+01
90 7.4072841e+04 1.62e-03 1.90e+01
91 7.4072829e+04 8.97e-04 1.24e+01
92 7.4072820e+04 3.44e-04 9.94e+00
93 7.4072816e+04 8.69e-06 2.45e-04

